Command-line Risk Classification using Transformer-based Neural Architectures

To protect large-scale computing environments necessary to meet increasing computing demand, cloud providers have implemented security measures to monitor Operations and Maintenance (O&M) activities and therefore prevent data loss and service interruption. Command interception systems are used to intercept, assess, and block dangerous Command-line Interface (CLI) commands before they can cause damage. Traditional solutions for command risk assessment include rule-based systems, which require expert knowledge and constant human revision to account for unseen commands. To overcome these limitations, several end-to-end learning systems have been proposed to classify CLI commands. These systems, however, have several other limitations, including the adoption of general-purpose text classifiers, which may not adapt to the language characteristics of scripting languages such as Bash or PowerShell, and may not recognize dangerous commands in the presence of an unbalanced class distribution. In this paper, we propose a transformer-based command risk classification system, which leverages the generalization power of Large Language Models (LLM) to provide accurate classification and the ability to identify rare dangerous commands effectively, by exploiting the power of transfer learning. We verify the effectiveness of our approach on a realistic dataset of production commands and show how to apply our model for other security-related tasks, such as dangerous command interception and auditing of existing rule-based systems.

==> res/eval-data-size.csv <==
training set size,word2vec+RF,3-gram,bow,4-cnn,9-cnn,LSTM,DTEnsemble,ours
100,,0.1371,0.3373,0.1427,0.0699,,0.0962,0.3366
200,,0.2296,0.3029,0.1811,,,0.1292,0.6292
500,,0.4955,0.4214,0.0867,0.0357,,0.5800,0.7424
1000,,0.5721,0.4380,0.3872,0.0620,,0.5066,0.7218
2000,0.2222,0.6879,0.4608,0.7075,0.3578,0.7309,0.7279,0.8129
5000,0.2500,0.7580,0.4515,0.8271,0.6897,0.7469,0.8347,0.8759
10000,0.4444,0.8074,0.4261,0.8484,0.8014,0.8160,0.8766,0.8976
20000,0.6000,0.8678,0.4638,0.8905,0.8657,0.8561,0.9063,0.9217
33010,0.7795,0.8937,0.4428,0.9149,0.8821,0.8610,0.9303,0.9430
